How narrow is the M87* ring? I. The choice of closure likelihood function

Event Horizon Telescope (EHT) observations of the core of the galaxy M87 suggest an observational appearance dominated by a ring of approximately 40$\mu$as in diameter. The thickness of the ring is less certain: imaging efforts constrained it to be less than half the diameter (consistent with an imaging resolution of 20$\mu$as), while visibility-domain modeling suggested a variety of fractional widths, including as low as $10\%$ on some days. The fractional width is very interesting as it has the potential to discriminate between different astrophysical scenarios for the source; in fact, the $10$--$20\%$ range is so narrow as to be in tension with theoretical expectations. In the first of a series of papers on the width of the observed ring, we reproduce a subset of EHT visibility-domain modeling results and we explore whether alternative data analysis methods might favor thicker rings. We point out that the closure phase (and closure amplitude) likelihood function is not independent of residual station gain amplitudes, even at high signal-to-noise, and explore two approximations of practical interest: one standard in the field (and employed by the EHT collaboration), and a new one that we propose. Analyzing the public data, we find that the new likelihood approximation prefers somewhat thicker rings, more in line with theoretical expectations. Further analysis is needed, however, to determine which approximation is better for the EHT data.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.

==> reviewer_response.txt <==
We thank the referee for some exceptionally useful comments on the manuscript.  We respond below, indicating changes we have made.

Assistant Editor's Comments:

Comments to the Author:
The abstract must be followed by between one and six keywords from the MNRAS keywords list – this list is common to MNRAS, ApJ and A&A, and only keywords that appear on the list are allowed. Please include up to six keywords on your manuscript from the following list - https://academic.oup.com/DocumentLibrary/mnras/keywords.pdf



Reviewer's Comments:
Reviewer: 1

Comments to the Author
Motivated by an apparent mismatch between theoretical expectations for the thickness of the ring seen in EHT observations of the M87 black hole and observational constraints on that thickness, the authors have carried out a series of geometric modeling analyses intended to assess whether certain choices made in the likelihood function construction could be impacting the thickness constraints.  Building upon the geometric modeling carried out by the EHTC, and motivated by the insight that station gain terms ought to be represented in even the closure quantity likelihood functions, the authors have implemented a modeling scheme that is similar to the EHTC's but which explores an alternative likelihood construction.  The paper is written clearly, and I think it contains results that constitute a valuable contribution to the literature.

Below I have detailed a couple of general ("major") comments and a number of more specific ("minor") ones.  My primary criticism of the paper is its emphasis on and framing of the "narrowness" problem, which I consider to be heavily overstated and not at all necessary to motivate the analyses that the authors carried out.  A second criticism I have is that the authors point out a problem in the closure likelihood function, but then proceed to not fix that problem.  I have attempted to provide suggestions in my comments below that I believe would address both of these concerns, and I have done similarly for the numerous more minor comments further below.

====================================================================
General comments:

- The paper's main point of concern -- i.e., that the thickness of the ring reconstructed from the EHTC's 2017 M87 data is "too thin" -- feels manufactured.  As I see it, the legitimacy of this concern relies on two conditions being satisfied: (1) that a ring width of <~20% is physically unreasonable, and (2) that the EHTC measured a ring width of <~20%.  I am not sufficiently familiar with the theoretical expectations to make a definitive statement about the first criterion (i.e., whether a <~20% ring width is truly as exceptionally unlikely as the authors clearly feel it is), though the preponderance of "derived from intuition"-type material in the relevant sections defending this expectation strikes me as concerning.  However, I do feel that the second criterion is consistently overstated by the authors.  Specifically, the authors in many instances present a ring width value of ~10-20% as being in some way representative of EHTC claims or measurements, despite the fact (of which the authors are self-admittedly aware) that both the imaging and geometric modeling analyses presented by the EHTC made clear claims of only constraining the width to be <50%.  I suggest that at minimum the authors remove or modify language (e.g., "the favored widths were...on the order of 10-20% of the diameter," "the EHTC methods...preferred widths of 10-20%," Eq. 3, etc.) that misrepresents the EHTC's published claims.  I further suggest that the authors consider re-casting the paper's narrative to avoid such a heavy reliance on a seemingly contrived "tension" between theory and observation; it seems perfectly respectable to me for the paper to simply explore the effects of different likelihood constructions on the modeled ring width.

The referee makes an excellent point about the EHTC results.  We are embarrassed to have misread the papers and extremely grateful that the referee has pointed it out for us.  We cannot thank him enough.  We have completely modified our presentation of the EHTC results throughout the document, stating merely that there are hints of very narrow rings in some of the geometric modeling results (specifically those highlighted by EHTC, which explains--but does not excuse--our initial misrepresentation of their results).

We stand by our claims that narrow rings are difficult to produce theoretically and have left them in the document.  However, since the observational side of the tension is far less strongly established as a result of the referee's first point, the narrowness issue is naturally downgraded in importance throughout the draft.  We hope that the referee will be correspondingly more comfortable with our qualitative claims.


- The primary new insight in this paper -- namely, that the closure quantity likelihood functions are not independent of the station gain terms -- is identified but subsequently not acted upon.  While it is true that the authors have explored an alternative likelihood construction scheme, the new scheme does not correct the identified problem in the previous scheme, and furthermore it is not clear whether either of these schemes is any better than the other.  In the words of the authors, this results in a state of affairs that remains rather unsatisfactory, but I believe that it need not be this way.  I suggest that the authors carry out and present the results of tests using simple artificial datasets designed to assess which of the closure likelihood function approximations exhibits better performance.  A small handful of such tests -- e.g., fits to artificial datasets constructed using crescents spanning several values for the thickness parameter -- ought to be sufficient to ascertain whether one of the likelihood approximation schemes is more reliable in practice.

We wholeheartedly agree that tests of this kind are ultimately necessary, but we think they are well out of scope for this paper.  While we can easily do a test assuming that the actual sky appearance is the xs-ring model (with or without nuisance Gaussians), the results of such a test will not tell us whether the fixed or variable likelihood is better for the real data, which corresponds to a sky appearance that is undoubtedly not in the model space, and may not even be qualitatively similar.  This type of test could be included in the scope of the present paper, but we do not think it is useful.

For future papers, we are planning tests using more realistic sky appearances (e.g. from GRMHD simulations) and using simpler toy models.  We think these are the first reasonable steps toward quantifying the validity of the fixed vs variable likelihoods.  For this paper, we simply wanted to see whether it made any difference at all.  Indeed it does, motivating future papers. 

====================================================================
Specific comments:

Equation 3: I don't understand how the authors recover this range of widths from Paper 6 of the EHTC's M87 series.  The abstract of that paper clearly states that the fractional width is only constrained to be less than 50% (i.e., w <~ 20 uas), and the range of values spanned by that paper's Table 3 and Figure 7 are often well in excess of 20%.

[]

Section 2.1 (page 3, line 57, left column): "A standard rule of thumb is that visibility-domain modeling can probe scales of roughly half the imaging resolution."  I am not familiar with this rule of thumb; can the authors offer any citations, examples, or other rationale to support it?

This 'rule of thumb' is sometimes used by EHTC collaborators (see line on Fig 16 of paper 6). But we agree that it was not justified and have removed it.

Section 2.2 (page 5, line 4, left column): "While this easily permits somewhat narrow fractional widths (say, ∼ 30%), it remains difficult to imagine the range 10–20% suggested by EHTC modeling."  If a fractional width of ~30% is easily achievable, and if a fractional width of ~25% (from the Chael et al. paper) is observed in what is essentially a random instantiation of a relevant simulation, then the claim that there is a "significant tension" between theory and observation here seems difficult to take seriously (and that's even supposing that the EHTC measurements truly exclude ~30% widths, which they do not).  I suggest that the authors avoid using such hyperbolic language.

Section 2.2 (page 5, line 20, left column): "In our view, the lack of first-principles modeling, together with poorly constrained systematics of the EHT (e.g., residual station gains), makes such a comparison rather fraught, to the point of losing its utility."  I don't understand what this sentence is trying to say.  The EHTC produced a large library of simulations for the emission structure from the M87 black hole in their Paper 5; are the authors making a claim that something about these simulations (specifically, some manner in which they lack an origin in "first-principles") makes them unsuitable for the proposed comparison?  Or are the authors claiming that the data themselves are in some way too corrupted by systematics for the comparison to be feasible?  (Incidentally, the "residual station gains" punching bag strikes me as an odd one to be invoking here, especially given that the downstream analyses carried out in this paper rely exclusively on closure quantities.)  Either way, I think a more honest description -- and one that avoids conjuring and then allocating some flavor of blame -- would be something along the lines of "a quantitative comparison is beyond the scope of this paper."  I thus suggest the authors replace the final three sentences of this paragraph with something more like: "Though such a quantitative comparison is beyond the scope of this paper, it seems clear to us that the fractional width is an interesting measure deserving of further exploration."

Section 3 (page 5, line 25, right column): "Improvements in observation only make this problem worse..."  I believe I understand what the authors are getting at with this statement: they are simply pointing out that increasing the number of stations in an array increases the number of gain terms that one would need to model.  I suggest that the sentence be reworded to convey this idea more specifically; the current version of the sentence reads oddly (e.g., an envisionable "improvement to observation" would be to stabilize the gains at every station, which would of course alleviate the problem rather than worsen it).

Changed 'Improvements in observation' to 'collecting more data'

Section 4.1 (page 6, lines 23, 25, right column): Is there a reason for spelling out "seven-choose-two" and "five-choose-two" rather than simply using the standard binomial notation?

Sure, changed.

Section 4.1 (page 6, line 46, right column): "As full gain modeling would be computationally intractable, EHTC considered two simpler alternatives."  There are extant techniques that do fully model station gains, so I don't believe that the problem is computationally intractable.  The EHTC's choices certainly do make the problem computationally cheaper, but I believe it remains simply a choice rather than a hard requirement.

Changed from 'intractable' to 'far more computationally intensive'

Section 4.2 (page 8, lines 14-15, left column): I believe there are a couple of typos in points (ii) and (iii); presumably the authors mean to say that they use the variable likelihood for data points with signal-to-noise ratios greater than (rather than less than) 3 and 0.01, respectively.  Also, should the threshold in choice (iii) be 0.01 or 0.1?  The name given to the likelihood (i.e., L - 0.1) seems mismatched with the reported threshold value (0.01).

Yes, thank you! Typos fixed

Section 5.1 (page 9, line 14, right column): "we have found that the presence of a large-scale component does not affect the derived-parameter posteriors, and so we have not included it in the results presented in this paper." I find this surprising, considering how much excess flux there is between the intrasite baselines and the compact emission (which should certainly impact the closure amplitudes).  Is there a reason not to simply flag the intrasite baselines during construction of the closure amplitudes, as is already done for the closure phases?  Appealing to maintaining one-to-one agreement with the EHTC analysis doesn't strike me as a defensible reason not to do that here, because the model specification is already mismatched in the relevant way (i.e., it lacks the large-scale component that the EHTC included).  Alternatively, if the addition of a large-scale component to the model truly doesn't impact the posterior distributions for other parameters of interest, then I believe that's a surprising fact that warrants demonstration (e.g., in an appendix).

We were also somewhat surprised, so we checked very carefully that the large-scale Gaussian does not affect the results. In response to the referee's comments we have checked again.  While there are some differences with zero nuisance Gaussians, by the time we have 2 or 3 (which we use for quoting results) the large-scale Gaussian flux becomes totally unconstrained, and correspondingly, the parameters we report are insensitive to its presence. Note that the closure amplitude (as opposed to the amplitude itself) is insensitive to the TOTAL flux, only the to the relative flux of different components)

By contrast, if we remove the intrasite baselines from our closure amplitudes, we find poorer and different constraints on the parameters.

Our interpretation is that the intrasite baselines help squeeze out more signal from the longer baselines via their role in constructing additional closure amplitudes.

We did find that the sampling was more challenging with the unconstrained component.  We have added the following sentence:

"Since the addition of a poorly-constrained extra component makes sampling more difficult, we have not included it in the results presented in this paper." 

Section 6 (page 11, line 54, left column): "All we can say with confidence is that the width is most likely somewhere in the range of 10–40%."  This statement is fully in-line with what the EHTC has already published, and I do not understand why it is being presented here as though it is a new result that runs counter to the EHTC's.

Appendix A1 (page 13, lines 3-9, left column): Similar to the comment I made above about Section 5.1, it strikes me as very odd that the authors initially included a well-motivated model component (i.e., a large-scale Gaussian) only to later remove it because its inclusion does not strongly impact the posteriors for some other parameters.  Is there some large additional computational cost that is incurred by including this model component?  If not, it seems to me that its inclusion makes quite a bit more sense than its exclusion.  Surely the presence of a large-scale Gaussian at least improves the overall fit statistics (e.g., by permitting reasonable fits to closure amplitudes containing the intrasite baselines)?

Made a small change to the text here, explaining that the large-scale flux was unconstrained when nuisance Gaussians are included. 

Appendix B (page 15, line 37, left column): I believe there is a typo in this sentence; presumably D_psi should be D_c.

Thank you, typo fixed.

Appendix C (page 16, line 18, left column): "The idea of a p-value is not even really defined, since we have no way of generating mock data from the underlying model without knowledge of the gain terms in Eq. (8)." I don't agree with this statement.  The sampling methods that the authors employ to perform model-fitting in the first place necessarily generate mock data at every sampling step.  The authors are of course free to point out limitations in how well their choice of model specification might result in realistic predictions for the data, but such limitations do not equate to an inability to make data predictions in the first place.

We do not understand the referee's statement that the sampling methods we "employ to perform model-fitting in the first place necessarily generate mock data at every sampling step."  At each step, we simply evaluate the likelihood function, which depends on the real data and the model.  There is no mock data involved.

Appendix C (page 16, line 26, left column): "Similar comments apply to the EHTC geometric modeling efforts, which our work generalizes."  I don't think it is fair to claim that the analysis carried out in this paper "generalizes" the corresponding EHTC analyses.  There are certainly ways in which the current paper's analyses contain the EHTC's as a subset (e.g., through the multiple choices of likelihood function), but there are also ways in which the EHTC's analyses contain this paper's as a subset (e.g., in broader model specification and exploration of different data products for use in fitting).  I thus suggest that the authors remove the phrase "which our work generalizes" from this sentence.

Removed that line

Appendix E (page 17, lines 5-18, right column): Regarding the third possibility -- i.e., that a thin ring may be produced from emission originating in the ergoregion -- I believe the authors should quantify the "very bright indeed" statement intended to dismiss this possibility.  I am unfamiliar with the specific mechanism proposed here, and I do not think the paper would suffer at all from the removal of this entire paragraph.  But if the authors are going to invoke this possibility for the sole purpose of dismissing it, then I think it is incumbent upon them to provide a less flippant rationale for that dismissal.  E.g., how much brighter would the emission from within the ergoregion need to be to dominate over the external emission, and is this degree of enhanced brightness indeed inconsistent with simulations or other sources of physical expectation?


